IterativeCUR: Large Rank-Adaptive Approximation From a Small Recycled Sketch

The computation of accurate low-rank matrix approximations is central to improving the scalability of various techniques in machine learning, uncertainty quantification, and control. Traditionally, low-rank approximations are constructed using SVD-based approaches such as truncated SVD or Randomized SVD. Although these SVD approaches---especially Randomized SVD---have proven to be very computationally efficient, other low-rank approximation methods can offer even greater performance. One such approach is the CUR decomposition, which forms a low-rank approximation using direct row and column subsets of a matrix. Because CUR uses direct matrix subsets, it is also often better able to preserve native matrix structures like sparsity or non-negativity than SVD-based approaches and can facilitate data interpretation in many contexts. This paper introduces IterativeCUR, which draws on previous work in randomized numerical linear algebra to build a new algorithm that is highly competitive compared to prior work. IterativeCUR is adaptive in the sense that it takes as an input parameter the desired tolerance $\epsilon$ and outputs (with arbitrarily high probability) an approximation of error bounded by $\epsilon$, rather than requiring an a priori guess of the numerical rank. IterativeCUR typically runs significantly faster than both existing CUR algorithms and techniques such as Randomized SVD. Its asymptotic complexity is $\mathcal{O}(mn + (m+n)r^2)$ for an $m\times n$ matrix of output rank $r$. IterativeCUR relies on a single small sketch from the matrix that is successively downdated as the algorithm proceeds. We demonstrate through extensive experiments that IterativeCUR achieves up to $4\times$ speed-up over state-of-the-art pivoting-on-sketch approaches with no loss of accuracy, and up to $40\times$ speed-up over rank-adaptive randomized SVD approaches.

==> csvs/block_size/Low_Rank_PD_accuracy.csv <==
n_cols,bs_100,bs_5,bs_50,bs_500
500,4.48555081032415,3.59504083895745,4.27071993208403,4.6195512585596
1000,4.82946239611779,3.94503489755053,4.63792900941743,5.34005368709319
1500,4.08996183214548,3.46012455136692,3.96167233323919,4.22185407218664
2000,0.00142861764304823,0.00133515521688038,0.00117696987123183,0.00118373983404254
2500,1.52531194464e-4,5.90022031861964e-5,1.0247043542676e-4,7.5784953401849e-4


==> csvs/block_size/Low_Rank_PD_time.csv <==
n_cols,bs_100,bs_5,bs_50,bs_500
500,1.749696,13.476578,2.014535,3.087944
1000,4.196078,48.339982,5.890297,4.133703
1500,7.570732,105.454711,12.493632,5.722374
2000,12.045589,188.173458,21.464413,6.800163
2500,19.408144,288.062964,31.813826,8.995289


==> csvs/block_size/RandSVD_accuracy.csv <==
n_cols,bs_100,bs_5,bs_50,bs_500
500,1.45014113184311,1.21764702746291,1.40345840298408,1.52059090533205
1000,0.40490531219556,0.346130279590832,0.397699328408807,0.44225230997645
1500,0.0887560370020058,0.0766727038112644,0.0876100714835969,0.0933421004340803
2000,0.0177862411117728,0.0146425159564555,0.0171676056749084,0.0184857305559039
2500,0.00322551411721121,0.00265324817895587,0.00311340165102616,0.00349849767138554


==> csvs/block_size/RandSVD_time.csv <==
n_cols,bs_100,bs_5,bs_50,bs_500
500,1.594496,11.512266,2.060336,2.982985
1000,4.271822,46.906872,5.79681,4.397743
1500,7.193287,118.74134,12.084235,5.942339
2000,11.749941,181.002466,22.037689,7.328276
2500,18.068605,302.84953,31.50972,9.130013


==> csvs/block_size/bayer01_accuracy.csv <==
n_cols,bs_100,bs_5,bs_50,bs_500
500,7.6042059420377e-4,8.0002293308554e-4,7.6085131768018e-4,7.5938239853632e-4
1000,5.9591278542047e-4,6.000513244251e-4,5.959127723274e-4,5.9591277322345e-4
1500,5.762903119257e-4,5.7867912718961e-4,5.7629030397171e-4,5.7629030558168e-4
2000,5.5597574899893e-4,5.5742504109808e-4,5.5597573928831e-4,5.5597573681588e-4
2500,5.3489021311513e-4,5.3622031796919e-4,5.3489019852511e-4,5.3489016773255e-4


==> csvs/block_size/bayer01_time.csv <==
n_cols,bs_100,bs_5,bs_50,bs_500
500,0.946937,0.60202,0.54893,1.330014
1000,1.477921,1.206592,0.787222,2.171392
1500,2.085066,1.811073,1.298532,2.305519
2000,3.069413,2.271385,2.520658,2.878845
2500,3.126494,2.313482,2.969519,3.72869


==> csvs/fixed_rank/Low_Rank_PD_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
Low_Rank_PD,30000,500,250,771771492307.3333,1005263500000,1861250000000,65265359600.83433,51229483447.09838,30704440450.19564
Low_Rank_PD,30000,1000,250,826752884615.6667,2042027000000,3835000000000,41107311741.63262,65674020087.10794,27686233525.37352
Low_Rank_PD,30000,2000,250,1032923494232.3333,4216054000000,8150000000000,31126205234.831112,63282590431.85492,27948431146.02384
Low_Rank_PD,30000,3000,250,1369121203849,6534081000000.001,13005000000000,33213778452.58503,64954833440.08732,25583862396.001007
Low_Rank_PD,30000,4000,250,1837446013465.6667,9008108000000,18460000000000,44503996163.6953,52227671326.39208,27202891758.757946


==> csvs/fixed_rank/RandSVD_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
RandSVD,30000,500,250,771771492307.3333,1005263500000,1861250000000,90501526001.13339,55240580556.55491,29271779155.17171
RandSVD,30000,1000,250,826752884615.6667,2042027000000,3835000000000,75896598909.30214,62822025923.2493,27727060914.48026
RandSVD,30000,2000,250,1032923494232.3333,4216054000000,8150000000000,43536791977.15271,70043844293.19937,27066874169.18396
RandSVD,30000,3000,250,1369121203849,6534081000000.001,13005000000000,56864553598.943855,83767079638.12148,28691414437.180878
RandSVD,30000,4000,250,1837446013465.6667,9008108000000,18460000000000,63148700587.20451,89433306511.93645,28071514265.906292


==> csvs/fixed_rank/TSOPF_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
TSOPF,76216,500,250,3507486595607.3335,6428158818800,11771439312000,1984016148005.8135,1429971356521.6694,311276225140.6449
TSOPF,76216,1000,250,3646812187915.6665,12934033637600,23817134624000,1486630111666.333,3694097752415.5522,244328279619.28662
TSOPF,76216,2000,250,4167251597532.3335,26184931275200,48761293248000,945061946359.0854,3583647531184.0425,209969967632.8425
TSOPF,76216,3000,250,5011825307149,39764692912800.01,74892475872000,807446245783.6368,3820809511770.4717,192763681798.75635
TSOPF,76216,4000,250,6182633316765.667,53685318550400,102270682496000,498376799136.9716,3067815056645.2393,389399117065.5733


==> csvs/fixed_rank/bayer01_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
bayer01,57735,500,250,2131606408244.8333,3695806728250,6783380450000,1140584485317.7922,1860681594978.515,654558838769.8651
bayer01,57735,1000,250,2237204175553.167,7450848456500,13776333400000,719191292424.4491,1911549332239.7266,463580093014.61
bayer01,57735,2000,250,2631972785169.8335,15144636913000,28420956800000,600951619736.5863,2275757992542.4873,442606433686.19293
bayer01,57735,3000,250,3273255494786.5,23093365369500.004,43993870200000,559193425981.6726,2455019088154.447,439256264682.06464
bayer01,57735,4000,250,4163152304403.167,31309033826000,60555073600000,572536276527.4032,2516071800184.7856,466860594562.8011


==> csvs/fixed_rank/bcircuit_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
bcircuit,68902,500,250,2918049781382.3335,5256966170300,9634025208000,463597387850.00507,663665173564.0148,261599342837.23373
bcircuit,68902,1000,250,3044027323690.6665,10584334340600,19516707416000,292612862689.44244,765598234246.5635,239671782594.47876
bcircuit,68902,2000,250,3514731533307.3335,21456276681200,40058042832000,277229882009.15393,1063107608439.5664,179630801976.09995
bcircuit,68902,3000,250,4278851242924,32627827021800.004,61684006248000,324127625346.94946,1310729767643.1138,161607452524.66516
bcircuit,68902,4000,250,5338486452540.666,44110985362400,84454597664000,407609092881.4074,1886205766657.7412,152200776153.94788


==> csvs/fixed_rank/big_mawi.csv <==
rank,time_icur,res_icur,time_slu,res_slu,time_svd,res_svd,matrix_size,n_cols,block_size,flops_icur,flops_slu,flops_svd,flop_rate_svd,flop_rate_slu,flop_rate_icur
100,58.1881,0.1683,59.5183,0.1715,252.0127,0.1693,18571154,100,50,37938230597994690,75875680492661392,137957332905166400,547422145412379.6,1274829430488797.2,651992943539910.9
200,109.643,0.0729,103.94,0.0735,532.34,0.0737,18571154,200,50,37939586294109150,1.5175210384348278e+17,275917265831892800,518310226231154.5,1459997150697352.2,346028349225296.2
450,309.43,0.0226,233.53,0.0238,1263.4,0.0225,18571154,450,50,37946388005472184,341446412303736300,620828473636783900,491395024249472.7,1462109417649708,122633190076825.72
900,732.7156,0.0078,521.26,0.0079,2855.8,0.0076,18571154,900,50,37970916070002384,682907868335712600,1241709601962657300,434802717964373.25,1310109865202994,51822175029441.69
1800,1894,0.0028,,,,,18571154,1800,50,38067357818044536,1365875915958385200,2483629844551675400,,,20098921762431.117
3600,4429,0.0042,,,,,18571154,3600,50,38449789148205850,2731992584056610300,4968102426568791e3,,,8681370320209.042
7200,12035,8.7677e-4,,,,,18571154,7200,50,39972886010036464,5464948456608581e3,9939577202679341e3,,,3321386457003.4453


==> csvs/fixed_rank/c-67_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
c-67,57975,500,250,2147066203244.8333,3726474276250,6839401250000,275882379207.82605,496340689355.5798,155168672904.0254
c-67,57975,1000,250,2253101970553.167,7512423552500,13889215000000,190674805132.32782,510987555141.3047,135362135618.69498
c-67,57975,2000,250,2649502580169.8335,15268747105000,28650080000000,242503924969.09634,857300388568.0532,124308447246.52113
c-67,57975,3000,250,3293425289786.5,23280970657500.004,44342595000000,290051206387.32166,1139843779246.1414,103674666295.18674
c-67,57975,4000,250,4186970099403.167,31561094210000,61026760000000,355235833430.0404,1367070247821.838,126184610844.21582


==> csvs/fixed_rank/c-69_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
c-69,67458,500,250,2808633118132.3335,5039649296500,9237329528000,682566239478.2203,1120779586803.859,336580655213.2031
c-69,67458,1000,250,2931975360440.6665,10148256593000,18718262056000,534722485532.2187,1563710354943.106,302145879728.47925
c-69,67458,2000,250,3392860370057.3335,20578345186000,38440936112000,709703650461.1346,2312074898599.835,319614937167.9274
c-69,67458,3000,250,4141096079674,31302265779000.004,59228022168000,511689830937.9449,3281082206962.393,276810531104.74677
c-69,67458,4000,250,5178782489290.666,42332018372000,81139520224000,407964752483.2946,2549387027340.255,247702856021.65906


==> csvs/fixed_rank/ct20stif_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
ct20stif,52329,500,250,1800161777669.8333,3038594713150,5582556482000,289721799955.3922,514392243499.62036,155908571558.47565
ct20stif,52329,1000,250,1895893594978.1667,6131018426300,11355764464000,634937946060.7916,841706684745.4817,140684404477.04324
ct20stif,52329,2000,250,2253901404594.8335,12483352852600,23504134928000,201508393370.06897,942071013423.3212,114318590347.03334
ct20stif,52329,3000,250,2835718114211.5,19069003278900.004,36505111392000,61896873622.38482,325475579391.7481,121637529412.00148
ct20stif,52329,4000,250,3643443723828.167,25899969705200,50418693856000,20630877013.969597,191406294472.08514,123695208327.80305


==> csvs/fixed_rank/experiments_fixed.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,p_time_svd,p_time_LUPP,p_acc_svd,p_acc_LUPP
Low_Rank_PD,800,20000,200,0,19.388057007536517,0.34778186722479043,-0.9798352602116795,0.7722965214490308
RandSVD,3200,10000,200,0,6.6827935500361475,0.6447075200863973,-0.9832830054763206,0.034188912756739846
bayer01,400,57735,200,0,6.530286677973135,0.28322816795244427,0.03345957159757206,-1.8588037949673197e-4
c-67,1500,57975,100,0.2,16.7333074338785,1.743558848722099,0.0072667468083438234,0.003622607025811081


==> csvs/fixed_rank/experiments_fixed_lupp_better_accuracy.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,metric
Low_Rank_PD,800,20000,200,0,0.7722965214490308
RandSVD,3200,10000,200,0,0.034188912756739846
c-67,1500,57975,100,0.2,0.003622607025811081


==> csvs/fixed_rank/experiments_fixed_lupp_better_time.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,metric
Low_Rank_PD,800,20000,200,0,0.34778186722479043
RandSVD,3200,10000,200,0,0.6447075200863973
bayer01,400,57735,200,0,0.28322816795244427
c-67,1500,57975,100,0.2,1.743558848722099


==> csvs/fixed_rank/experiments_fixed_lupp_worse_accuracy.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,metric
bayer01,400,57735,200,0,-1.8588037949673197e-4


==> csvs/fixed_rank/experiments_fixed_lupp_worse_time.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,metric


==> csvs/fixed_rank/experiments_fixed_svd_better_accuracy.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,metric
bayer01,400,57735,200,0,0.03345957159757206
c-67,1500,57975,100,0.2,0.0072667468083438234


==> csvs/fixed_rank/experiments_fixed_svd_better_time.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,metric
Low_Rank_PD,800,20000,200,0,19.388057007536517
RandSVD,3200,10000,200,0,6.6827935500361475
bayer01,400,57735,200,0,6.530286677973135
c-67,1500,57975,100,0.2,16.7333074338785


==> csvs/fixed_rank/experiments_fixed_svd_worse_accuracy.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,metric
Low_Rank_PD,800,20000,200,0,-0.9798352602116795
RandSVD,3200,10000,200,0,-0.9832830054763206


==> csvs/fixed_rank/experiments_fixed_svd_worse_time.csv <==
mat_label,n_cols,matrix_size,block_size,oversample,metric


==> csvs/fixed_rank/g7jac200_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
g7jac200,59310,500,250,2234217756682.333,3899375399500,7155222200000,502058318633.1172,866053461714.8606,296227638509.34106
g7jac200,59310,1000,250,2342689898990.667,7859560799000,14525529400000,1017508368079.5676,2095273853466.5923,252343392494.88788
g7jac200,59310,2000,250,2748168508607.333,15968361598000,29941398800000,593086415162.9459,2680515953727.903,221616229087.95316
g7jac200,59310,3000,250,3406776218224,24338402397000.004,46307608200000,562036566653.881,1993224589570.6567,175388276239.87216
g7jac200,59310,4000,250,4320613027840.667,32981683196000,63684157600000,491922349670.808,2816852217777.8545,216328018227.8154


==> csvs/fixed_rank/igbt3_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
igbt3,10938,500,250,327794399632.3333,137327750500,262405688000,324986516132.9447,157597101740.33292,37910529045.56822
igbt3,10938,1000,250,347987641940.6667,287093501000,570594376000,238395379035.1678,188035473423.25967,42581237682.96083
igbt3,10938,2000,250,424536651557.3333,629939002000,1354320752000,135914444859.78276,116388410213.16663,36769727078.48673
igbt3,10938,3000,250,551052361174,1040536503000.0001,2411179128000,63585867690.26724,198734741682.89322,30599328025.85204
igbt3,10938,4000,250,729634770790.6667,NA,NA,67220958635.253555,NA,NA


==> csvs/fixed_rank/kahan_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_sketch_cur,flops_svds,flops_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds,flop_rate_LUPP_iterative_cur
kahan,30000,250,250,498788000000,917031250000,NA,22427468572.57374,6350680874.70785,NA
kahan,30000,500,250,NA,NA,771771492307.3333,NA,NA,35668667906.6277
kahan,30000,1000,250,NA,NA,826752884615.6667,NA,NA,31186502996.936726
kahan,30000,2000,250,NA,NA,1032923494232.3333,NA,NA,41448708529.60563
kahan,30000,3000,250,NA,NA,1369121203849,NA,NA,33451505251.641285
kahan,30000,4000,250,NA,NA,1837446013465.6667,NA,NA,26173963661.71714


==> csvs/fixed_rank/mark3_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
mark3,64089,500,250,2562271076669.8335,4550463253150,8344227842000,393825233360.5437,623814547868.9169,196614863347.91852
mark3,64089,1000,250,2679464893978.1665,9166515506300,16920267184000,555679503417.4202,916230909019.6691,159174275450.04544
mark3,64089,2000,250,3117440703594.8335,18601387012600,34797780368000,487060612365.15875,1223312131885.3115,144256682171.87744
mark3,64089,3000,250,3828617413211.5,28316614518900.004,53692539552000,669865232044.5405,1318044233439.578,135096752331.56932
mark3,64089,4000,250,4815095022828.167,38324198025200,73664544736000,669516031196.7689,2959045415923.8657,138286658719.79803


==> csvs/fixed_rank/randLOW_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
randLOW,30000,500,250,771771492307.3333,1005263500000,1861250000000,221099698592.94647,182171795708.6501,101020106325.52762
randLOW,30000,1000,250,826752884615.6667,2042027000000,3835000000000,151630558749.67477,201984446216.3185,94150846153.41747
randLOW,30000,2000,250,1032923494232.3333,4216054000000,8150000000000,111038267957.6941,238652139866.02368,102875627506.61516
randLOW,30000,3000,250,1369121203849,6534081000000.001,13005000000000,80025928902.40915,263385248553.14252,105017497828.952
randLOW,30000,4000,250,1837446013465.6667,9008108000000,18460000000000,63322314414.52817,170319047540.71738,107417745196.2054


==> csvs/fixed_rank/venkat01_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
venkat01,62424,500,250,2445125901607.333,4317921444400,7919609552000,400813043310.55066,684059669275.3716,183756326726.68927
venkat01,62424,1000,250,2559281093915.667,8699766888800,16065203104000,240756252264.48926,720066003581.2242,184251444291.13608
venkat01,62424,2000,250,2985934903532.3335,17661229777600,33064342208000,114258208652.90742,756601521682.7496,198126676106.22888
venkat01,62424,3000,250,3678796613149,26896388666400.004,51057417312000,109937448831.70285,1022803428334.615,166080169450.15628
venkat01,62424,4000,250,4639966222765.667,36417243555200,70104428416000,69734092692.51825,998374066583.9249,176482631310.3474


==> csvs/kahan/kahan_500_10_LUPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
LUPP_iterative_cur,40,10,0.001251720833333334,0.05137004962082829,0.05137004962082829,9.143177767208302e-5,0.0670838024930326,0.0351779764081
LUPP_iterative_cur,80,10,0.002364204166666667,0.002502710552872331,0.002502710552872331,1.225421467260019e-6,0.00471082888617745,0.00112840265040338
LUPP_iterative_cur,120,10,0.003797266666666667,1.1232179764962644e-4,1.1232179764962644e-4,1.104250037146798e-9,1.556974886279e-4,6.1945804472739e-5
LUPP_iterative_cur,160,10,0.008087525,9.308741464554903e-6,9.308741464554903e-6,9.09894329973017e-12,1.32584988981593e-5,4.48464834373554e-6


==> csvs/kahan/kahan_500_10_OSPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
OSPP_iterative_cur,40,10,0.001265199999999999,0.04468334280814104,0.04468334280814104,2.6037489988140145e-4,0.0768556104699249,0.0261215790561233
OSPP_iterative_cur,80,10,0.002194541666666668,0.002460185371960054,0.002460185371960054,5.476585310630775e-7,0.00382512981706067,0.0013303267078835
OSPP_iterative_cur,120,10,0.003841704166666668,1.507193678637469e-4,1.507193678637469e-4,1.8422245130782481e-9,2.1943106378667e-4,7.58322234367391e-5
OSPP_iterative_cur,160,10,0.009386170833333325,8.942903358337028e-6,8.942903358337028e-6,8.050742500024125e-12,1.32296204672564e-5,5.13445697918489e-6


==> csvs/kahan/kahan_500_10_QRPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
QRPP_iterative_cur,40,10,0.0015552041666666658,0.04648674566826642,0.04648674566826642,2.729494022762782e-4,0.0767890048655211,0.0287906627963915
QRPP_iterative_cur,80,10,0.002765033333333332,0.002672589227951013,0.002672589227951013,6.953296939945299e-7,0.00409910762916698,0.001504534174218
QRPP_iterative_cur,120,10,0.004251658333333333,1.55832238707948e-4,1.55832238707948e-4,1.1625375789394661e-9,2.1792897421482e-4,1.0037963622891e-4
QRPP_iterative_cur,160,10,0.008506724999999996,8.869650006447446e-6,8.869650006447446e-6,1.3031530820973475e-11,1.41801289991474e-5,2.95314585499277e-6


==> csvs/kahan/kahan_500_1_LUPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
LUPP_iterative_cur,40,1,0.003033616666666667,0.05089214449888166,0.05089214449888166,6.142371089807918e-4,0.0824811085413269,0.0161403394608974
LUPP_iterative_cur,80,1,0.007633062499999998,0.003896786944208476,0.003896786944208476,4.80267641060448e-7,0.00505683000697054,0.00294123885086956
LUPP_iterative_cur,120,1,0.01708366249999999,1.4868685740824708e-4,1.4868685740824708e-4,5.658563816036536e-9,2.5028819778214e-4,5.19458185015231e-5
LUPP_iterative_cur,160,1,0.05064389583333333,9.903876914688904e-6,9.903876914688904e-6,2.011540834228199e-11,1.63054715163749e-5,3.49242848056419e-6


==> csvs/kahan/kahan_500_1_LUPP_sketch_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
LUPP_sketch_cur,40,1,8.34874999999997e-4,0.03375607150957059,0.03375607150957059,3.3905103456682807e-4,0.0716143233070197,0.0155206573013803
LUPP_sketch_cur,80,1,0.001196379166666665,0.002635671617812236,0.002635671617812236,6.325211526946198e-7,0.00383303107496338,0.00144882748029577
LUPP_sketch_cur,120,1,0.00364464583333333,8.619249252482419e-5,8.619249252482419e-5,7.886114744100081e-10,1.4625973989959e-4,5.64623342532693e-5
LUPP_sketch_cur,160,1,0.0050834583333333305,6.617765953056302e-6,6.617765953056302e-6,1.618286137607887e-11,1.63028778281397e-5,3.33828594388548e-6


==> csvs/kahan/kahan_500_1_OSPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
OSPP_iterative_cur,40,1,0.0030529458333333316,0.05956158373672663,0.05956158373672663,1.5171006701683457e-4,0.0717534813645481,0.0348664186682474
OSPP_iterative_cur,80,1,0.00757235,0.002908798694107177,0.002908798694107177,1.108955143326998e-6,0.00410478755876428,0.00112168783786099
OSPP_iterative_cur,120,1,0.016829537500000002,1.631083799844787e-4,1.631083799844787e-4,4.576839141447144e-9,2.5046923439295e-4,5.55265028554462e-5
OSPP_iterative_cur,160,1,0.04696771250000002,1.0114973152987318e-5,1.0114973152987318e-5,8.829199408207367e-12,1.32871106859e-5,4.22823839599812e-6


==> csvs/kahan/kahan_500_1_OS_sketch_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
OS_sketch_cur,40,1,0.0073034791666666665,0.01818396408633191,0.01818396408633191,7.999680814892656e-5,0.0422976747520138,0.0124636788912172
OS_sketch_cur,80,1,0.02272624166666667,8.10560162786268e-4,8.10560162786268e-4,5.068039233200275e-9,9.1355555934907e-4,7.3051897842831e-4
OS_sketch_cur,120,1,0.04702934166666667,5.1287288983635374e-5,5.1287288983635374e-5,9.215063367285104e-11,7.29373856211985e-5,4.3839629297875e-5
OS_sketch_cur,160,1,0.08358985833333335,3.6315179974110852e-6,3.6315179974110852e-6,2.730322254361839e-12,7.95627035047012e-6,2.61360457865383e-6


==> csvs/kahan/kahan_500_1_QRPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
QRPP_iterative_cur,40,1,0.003300058333333334,0.054684433140207864,0.054684433140207864,4.6052217598556644e-4,0.0882934636037594,0.0220695583447756
QRPP_iterative_cur,80,1,0.008468020833333334,0.003469578431899584,0.003469578431899584,7.326236374076169e-7,0.00471282021975248,0.00223903421550804
QRPP_iterative_cur,120,1,0.01782375,1.960077824973016e-4,1.960077824973016e-4,4.344154512368776e-9,2.8807233276969e-4,7.9247492945906e-5
QRPP_iterative_cur,160,1,0.05661082916666665,9.922436806832023e-6,9.922436806832023e-6,5.714376900270977e-12,1.3230125461377e-5,6.12511055100041e-6


==> csvs/kahan/kahan_500_1_QRPP_sketch_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
QRPP_sketch_cur,40,1,0.001213841666666665,0.03334776578298293,0.03334776578298293,1.6076771239482672e-4,0.0546059118047584,0.0163931557970264
QRPP_sketch_cur,80,1,0.002543974999999998,0.002665839703424408,0.002665839703424408,6.162046751780377e-7,0.00409856325909504,0.00134934876744021
QRPP_sketch_cur,120,1,0.004579820833333334,1.4189498940979622e-4,1.4189498940979622e-4,3.022559172216808e-9,2.0354848170855e-4,4.7506957384939e-5
QRPP_sketch_cur,160,1,0.00912527083333334,6.762373103366399e-6,6.762373103366399e-6,8.470512291400425e-12,1.23493272920498e-5,2.98936870646631e-6


==> csvs/kahan/kahan_500_1_svds.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
svds,40,1,0.011313612499999993,0.0108279932499069,0.0108279932499069,0,0.0108279932499069,0.0108279932499069
svds,80,1,0.0185198125,6.8340245526987e-4,6.8340245526987e-4,0,6.8340245526987e-4,6.8340245526987e-4
svds,120,1,0.0242804625,4.05489111335846e-5,4.05489111335846e-5,0,4.05489111335846e-5,4.05489111335846e-5
svds,160,1,0.0350057375,2.38561587358655e-6,2.38561587358655e-6,0,2.38561587358655e-6,2.38561587358655e-6


==> csvs/kahan/kahan_500_20_LUPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
LUPP_iterative_cur,40,20,0.001607379166666666,0.04468104496767887,0.04468104496767887,3.839813732725994e-4,0.0823844058784962,0.0211426680154324
LUPP_iterative_cur,80,20,0.0019524083333333341,0.002329216162399206,0.002329216162399206,7.082915669340129e-7,0.00357208407753233,0.00104657315590323
LUPP_iterative_cur,120,20,0.002995037500000001,1.2927227883836705e-4,1.2927227883836705e-4,2.6043470024236507e-9,2.1794528761117e-4,5.22288442371017e-5
LUPP_iterative_cur,160,20,0.009273958333333332,9.63983689426738e-6,9.63983689426738e-6,6.302325732650459e-12,1.41906599374471e-5,5.75297486979555e-6


==> csvs/kahan/kahan_500_20_OSPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
OSPP_iterative_cur,40,20,0.001610487500000001,0.03794492685486924,0.03794492685486924,3.440894165827922e-4,0.0823199044188646,0.0211051903194766
OSPP_iterative_cur,80,20,0.001777754166666666,0.002392427991861389,0.002392427991861389,8.01226265953569e-7,0.0040985718087468,9.8294024534831e-4
OSPP_iterative_cur,120,20,0.002881766666666668,1.5026362694845762e-4,1.5026362694845762e-4,3.5485563980981712e-9,2.1862107527568e-4,6.16146877905688e-5
OSPP_iterative_cur,160,20,0.006170858333333336,7.93694151682567e-6,7.93694151682567e-6,1.460050019645214e-11,1.6309179690134e-5,3.56319886590493e-6


==> csvs/kahan/kahan_500_20_QRPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
QRPP_iterative_cur,40,20,0.001882329166666666,0.06018745604594371,0.06018745604594371,5.381311984458333e-4,0.0883639434821723,0.0189819384038404
QRPP_iterative_cur,80,20,0.002523545833333334,0.0030794384013339573,0.0030794384013339573,5.607772729574591e-7,0.00382954111329762,0.00120718126271415
QRPP_iterative_cur,120,20,0.003682058333333333,1.6573198475131046e-4,1.6573198475131046e-4,2.8834434090792576e-9,2.182357308177e-4,7.37719423398147e-5
QRPP_iterative_cur,160,20,0.0074076125,9.694815545473734e-6,9.694815545473734e-6,1.1920458893455548e-11,1.52033481978234e-5,3.10644801476967e-6


==> csvs/kahan/kahan_500_40_LUPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
LUPP_iterative_cur,40,40,0.001304512499999999,0.0394574951320817,0.0394574951320817,2.146575134646184e-4,0.0716445097809694,0.0175712521724799
LUPP_iterative_cur,80,40,0.001663445833333333,0.002625541063617417,0.002625541063617417,2.7918509958217984e-7,0.00333683626602607,0.001865031755271
LUPP_iterative_cur,120,40,0.0027062,1.350609489253074e-4,1.350609489253074e-4,2.7127285539793942e-9,2.1893955970694e-4,6.81876026796728e-5
LUPP_iterative_cur,160,40,0.0051928,7.795392622180279e-6,7.795392622180279e-6,1.007022834307691e-11,1.32861038552742e-5,3.27934582799542e-6


==> csvs/kahan/kahan_500_40_OSPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
OSPP_iterative_cur,40,40,0.001149912499999997,0.04024036508815986,0.04024036508815986,2.70339750738208e-4,0.0668363829858654,0.0128139381619306
OSPP_iterative_cur,80,40,0.0017793250000000009,0.002673984543740935,0.002673984543740935,7.942188165855534e-7,0.00410805144668073,0.00138881993387687
OSPP_iterative_cur,120,40,0.0027534,1.54022064430439e-4,1.54022064430439e-4,2.829156020657089e-9,2.3402395908633e-4,1.0409651692623e-4
OSPP_iterative_cur,160,40,0.0047324541666666645,6.944980397199967e-6,6.944980397199967e-6,6.615679540754462e-12,1.23493272920498e-5,3.34577088552718e-6


==> csvs/kahan/kahan_500_40_QRPP_iterative_cur.csv <==
method,n_rows,block_size,time,mean_acc,median_acc,var_acc,max_acc,min_acc
QRPP_iterative_cur,40,40,0.001603487500000001,0.06143755372022249,0.06143755372022249,4.260202353234598e-4,0.0947211440313288,0.0326972882546648
QRPP_iterative_cur,80,40,0.002722320833333332,0.002623662895997935,0.002623662895997935,6.258597313603772e-7,0.00383087767425167,0.00122216088454221
QRPP_iterative_cur,120,40,0.003664958333333333,1.623692500614628e-4,1.623692500614628e-4,2.279250711203016e-9,2.5030290434798e-4,9.46666433561079e-5
QRPP_iterative_cur,160,40,0.005827437500000004,9.58750942175306e-6,9.58750942175306e-6,4.6972090929192744e-12,1.23973121979828e-5,5.72338729277022e-6


==> csvs/over_sample/Low_Rank_PD_20000_200.csv <==
mat_label,matrix_size,block_size,oversample,threshold,time_LUPP_iterative_cur,time_svds,n_cols_LUPP_iterative_cur,n_cols_svds,n_rows_LUPP_iterative_cur,n_rows_svds,overall_accuracy_LUPP_iterative_cur,overall_accuracy_svds
Low_Rank_PD,20000,200,0,0.001,23.049443,272.7735045,1200,800,1200,800,2.5078445274906e-4,1.91342391867266e-5
Low_Rank_PD,20000,200,0.1,0.001,39.427712,206.6528725,900,800,990,800,2.3083237111399998e-4,1.91342391867266e-5
Low_Rank_PD,20000,200,0.2,0.001,24.596667,299.91913750000003,800,800,960,800,2.8122821726414e-4,1.91342391867266e-5


==> csvs/same_rank/Low_Rank_PD_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
Low_Rank_PD,30000,500,4.54688849730313,4.60650416407197,0.827560222603548
Low_Rank_PD,30000,1000,5.05915143652241,5.24489619785234,0.644009204134927
Low_Rank_PD,30000,2000,0.00139729560804524,0.00128057342378788,1.2089325000273e-5
Low_Rank_PD,30000,3000,1.0604899243241e-4,5.6547603262448e-4,2.52280136262172e-6
Low_Rank_PD,30000,4000,1.81349119929801e-5,1.1331221558885e-4,4.81871122242043e-7


==> csvs/same_rank/Low_Rank_PD_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
Low_Rank_PD,30000,500,250,771771492307.3333,1005263500000,1861250000000,65265359600.83433,51229483447.09838,30704440450.19564
Low_Rank_PD,30000,1000,250,826752884615.6667,2042027000000,3835000000000,41107311741.63262,65674020087.10794,27686233525.37352
Low_Rank_PD,30000,2000,250,1032923494232.3333,4216054000000,8150000000000,31126205234.831112,63282590431.85492,27948431146.02384
Low_Rank_PD,30000,3000,250,1369121203849,6534081000000.001,13005000000000,33213778452.58503,64954833440.08732,25583862396.001007
Low_Rank_PD,30000,4000,250,1837446013465.6667,9008108000000,18460000000000,44503996163.6953,52227671326.39208,27202891758.757946


==> csvs/same_rank/Low_Rank_PD_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
Low_Rank_PD,30000,500,11.825132,19.622753,60.618268
Low_Rank_PD,30000,1000,20.112064,31.093376,138.516494
Low_Rank_PD,30000,2000,33.185012,66.622652,291.608497
Low_Rank_PD,30000,3000,41.221483,100.594223,508.32825
Low_Rank_PD,30000,4000,41.287214,172.477688,678.604325


==> csvs/same_rank/RandSVD_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
RandSVD,30000,500,3.84022389363268,3.9842153551113,0.585144171724257
RandSVD,30000,1000,3.58832244997111,3.6967637497817,0.319505369981629
RandSVD,30000,2000,1.99509900331981,1.96003748307837,0.0935149335462959
RandSVD,30000,3000,0.852844049433967,0.892351238402581,0.0274265398715767
RandSVD,30000,4000,0.337483530798369,0.34738536722754,0.00805034891375805


==> csvs/same_rank/RandSVD_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
RandSVD,30000,500,250,771771492307.3333,1005263500000,1861250000000,90501526001.13339,55240580556.55491,29271779155.17171
RandSVD,30000,1000,250,826752884615.6667,2042027000000,3835000000000,75896598909.30214,62822025923.2493,27727060914.48026
RandSVD,30000,2000,250,1032923494232.3333,4216054000000,8150000000000,43536791977.15271,70043844293.19937,27066874169.18396
RandSVD,30000,3000,250,1369121203849,6534081000000.001,13005000000000,56864553598.943855,83767079638.12148,28691414437.180878
RandSVD,30000,4000,250,1837446013465.6667,9008108000000,18460000000000,63148700587.20451,89433306511.93645,28071514265.906292


==> csvs/same_rank/RandSVD_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
RandSVD,30000,500,8.527718,18.197917,63.585134
RandSVD,30000,1000,10.893148,32.504953,138.312532
RandSVD,30000,2000,23.725301,60.191642,301.106066
RandSVD,30000,3000,24.076883,78.00297,453.271484
RandSVD,30000,4000,29.097131,100.724309,657.606135


==> csvs/same_rank/TSOPF_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
TSOPF,76216,500,0.0375987070360765,0.0376306978543709,0.0375822953039249
TSOPF,76216,1000,0.0335309151541317,0.033575557634373,0.0335213115181754
TSOPF,76216,2000,0.0234918655378941,0.0235033890871164,0.0238336184001686
TSOPF,76216,3000,0.0227190394414835,0.0227230529179484,0.0228177097926266
TSOPF,76216,4000,0.0219972715565293,0.0220010021126465,0.0220833024240248


==> csvs/same_rank/TSOPF_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
TSOPF,76216,500,250,3507486595607.3335,6428158818800,11771439312000,1984016148005.8135,1429971356521.6694,311276225140.6449
TSOPF,76216,1000,250,3646812187915.6665,12934033637600,23817134624000,1486630111666.333,3694097752415.5522,244328279619.28662
TSOPF,76216,2000,250,4167251597532.3335,26184931275200,48761293248000,945061946359.0854,3583647531184.0425,209969967632.8425
TSOPF,76216,3000,250,5011825307149,39764692912800.01,74892475872000,807446245783.6368,3820809511770.4717,192763681798.75635
TSOPF,76216,4000,250,6182633316765.667,53685318550400,102270682496000,498376799136.9716,3067815056645.2393,389399117065.5733


==> csvs/same_rank/TSOPF_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
TSOPF,76216,500,1.767872,4.495306,37.816699
TSOPF,76216,1000,2.453073,3.50127,97.480057
TSOPF,76216,2000,4.409501,7.306782,232.229846
TSOPF,76216,3000,6.207008,10.4074,388.519638
TSOPF,76216,4000,12.40554,17.499529,262.637171


==> csvs/same_rank/bayer01_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
bayer01,57735,500,7.6040994087235e-4,7.5949007736423e-4,7.7652464767763e-4
bayer01,57735,1000,5.9591278057308e-4,5.9591278432814e-4,5.9761641228966e-4
bayer01,57735,2000,5.559758144303e-4,5.5597576007016e-4,5.573443435994e-4
bayer01,57735,3000,5.1293866830514e-4,5.1293866878819e-4,5.1408978920164e-4
bayer01,57735,4000,4.6594323087183e-4,4.6594325775064e-4,4.6691793233554e-4


==> csvs/same_rank/bayer01_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
bayer01,57735,500,250,2131606408244.8333,3695806728250,6783380450000,1140584485317.7922,1860681594978.515,654558838769.8651
bayer01,57735,1000,250,2237204175553.167,7450848456500,13776333400000,719191292424.4491,1911549332239.7266,463580093014.61
bayer01,57735,2000,250,2631972785169.8335,15144636913000,28420956800000,600951619736.5863,2275757992542.4873,442606433686.19293
bayer01,57735,3000,250,3273255494786.5,23093365369500.004,43993870200000,559193425981.6726,2455019088154.447,439256264682.06464
bayer01,57735,4000,250,4163152304403.167,31309033826000,60555073600000,572536276527.4032,2516071800184.7856,466860594562.8011


==> csvs/same_rank/bayer01_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
bayer01,57735,500,1.868872,1.986265,10.363286
bayer01,57735,1000,3.110722,3.897806,29.717267
bayer01,57735,2000,4.379675,6.654766,64.212706
bayer01,57735,3000,5.85353,9.406593,100.155362
bayer01,57735,4000,7.271421,12.443617,129.706971


==> csvs/same_rank/bayer08_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_sketch_cur,svds,LUPP_iterative_cur
bayer08,3008,250,3.79781666958754e-9,3.2997316394986702e-9,NA
bayer08,3008,500,NA,NA,2.82918966963427e-9


==> csvs/same_rank/bayer08_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_sketch_cur,svds,LUPP_iterative_cur
bayer08,3008,250,0.1490845,0.4642515,NA
bayer08,3008,500,NA,NA,0.7526315000000001


==> csvs/same_rank/bcircuit_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
bcircuit,68902,500,0.183969402899417,0.183750450914742,0.188945700045754
bcircuit,68902,1000,0.115896611246365,0.115864932190956,0.118374113230676
bcircuit,68902,2000,0.0898501406535092,0.0897801512396519,0.0910188995942439
bcircuit,68902,3000,0.0697427287500272,0.0698250584908123,0.072067691288714
bcircuit,68902,4000,0.059286062045577,0.0592902144523944,0.0607944480432716


==> csvs/same_rank/bcircuit_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
bcircuit,68902,500,250,2918049781382.3335,5256966170300,9634025208000,463597387850.00507,663665173564.0148,261599342837.23373
bcircuit,68902,1000,250,3044027323690.6665,10584334340600,19516707416000,292612862689.44244,765598234246.5635,239671782594.47876
bcircuit,68902,2000,250,3514731533307.3335,21456276681200,40058042832000,277229882009.15393,1063107608439.5664,179630801976.09995
bcircuit,68902,3000,250,4278851242924,32627827021800.004,61684006248000,324127625346.94946,1310729767643.1138,161607452524.66516
bcircuit,68902,4000,250,5338486452540.666,44110985362400,84454597664000,407609092881.4074,1886205766657.7412,152200776153.94788


==> csvs/same_rank/bcircuit_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
bcircuit,68902,500,6.294362,7.921112,36.827406
bcircuit,68902,1000,10.402917,13.82492,81.430977
bcircuit,68902,2000,12.67804,20.182601,223.002082
bcircuit,68902,3000,13.201131,24.892871,381.690357
bcircuit,68902,4000,13.097074,23.386094,554.889402


==> csvs/same_rank/big_mawi.csv <==
rank,time_icur,res_icur,time_slu,res_slu,time_svd,res_svd,matrix_size,n_cols,block_size,flops_icur,flops_slu,flops_svd,flop_rate_svd,flop_rate_slu,flop_rate_icur
100,58.1881,0.1683,59.5183,0.1715,252.0127,0.1693,18571154,100,50,37938230597994690,75875680492661392,137957332905166400,547422145412379.6,1274829430488797.2,651992943539910.9
200,109.643,0.0729,103.94,0.0735,532.34,0.0737,18571154,200,50,37939586294109150,1.5175210384348278e+17,275917265831892800,518310226231154.5,1459997150697352.2,346028349225296.2
450,309.43,0.0226,233.53,0.0238,1263.4,0.0225,18571154,450,50,37946388005472184,341446412303736300,620828473636783900,491395024249472.7,1462109417649708,122633190076825.72
900,732.7156,0.0078,521.26,0.0079,2855.8,0.0076,18571154,900,50,37970916070002384,682907868335712600,1241709601962657300,434802717964373.25,1310109865202994,51822175029441.69
1800,1894,0.0028,,,,,18571154,1800,50,38067357818044536,,,,,20098921762431.117
3600,4429,0.0042,,,,,18571154,3600,50,38449789148205850,,,,,8681370320209.042
7200,12035,8.7677e-4,,,,,18571154,7200,50,39972886010036464,,,,,3321386457003.4453


==> csvs/same_rank/c-67_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
c-67,57975,500,0.343593134624815,0.342927379148991,0.362887309378978
c-67,57975,1000,0.0922810560772428,0.0921605493012034,0.099374078411810493
c-67,57975,2000,4.3361485692568e-4,4.3360868369622e-4,4.3803265282037e-4
c-67,57975,3000,4.0202408693033e-4,4.0106081369614e-4,4.0759147640758e-4
c-67,57975,4000,3.75328331197e-4,3.7371939118508e-4,3.8437227815145e-4


==> csvs/same_rank/c-67_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
c-67,57975,500,250,2147066203244.8333,3726474276250,6839401250000,275882379207.82605,496340689355.5798,155168672904.0254
c-67,57975,1000,250,2253101970553.167,7512423552500,13889215000000,190674805132.32782,510987555141.3047,135362135618.69498
c-67,57975,2000,250,2649502580169.8335,15268747105000,28650080000000,242503924969.09634,857300388568.0532,124308447246.52113
c-67,57975,3000,250,3293425289786.5,23280970657500.004,44342595000000,290051206387.32166,1139843779246.1414,103674666295.18674
c-67,57975,4000,250,4186970099403.167,31561094210000,61026760000000,355235833430.0404,1367070247821.838,126184610844.21582


==> csvs/same_rank/c-67_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
c-67,57975,500,7.782542,7.507896,44.077204
c-67,57975,1000,11.816464,14.701774,102.60783
c-67,57975,2000,10.925607,17.810265,230.475729
c-67,57975,3000,11.354634,20.424703,427.709069
c-67,57975,4000,11.786452,23.086666,483.630766


==> csvs/same_rank/c-69_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
c-69,67458,500,0.00432655500972533,0.00432136892017016,0.00436225399812143
c-69,67458,1000,0.0040216166011744,0.00385623540280236,0.00379840442532377
c-69,67458,2000,0.00302501008796985,0.0032001168461613,0.00294646778273339
c-69,67458,3000,0.00211794092633783,0.00281959622249823,0.00204203117171247
c-69,67458,4000,0.00161879647366437,0.00170070781016713,0.00136930811205546


==> csvs/same_rank/c-69_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
c-69,67458,500,250,2808633118132.3335,5039649296500,9237329528000,682566239478.2203,1120779586803.859,336580655213.2031
c-69,67458,1000,250,2931975360440.6665,10148256593000,18718262056000,534722485532.2187,1563710354943.106,302145879728.47925
c-69,67458,2000,250,3392860370057.3335,20578345186000,38440936112000,709703650461.1346,2312074898599.835,319614937167.9274
c-69,67458,3000,250,4141096079674,31302265779000.004,59228022168000,511689830937.9449,3281082206962.393,276810531104.74677
c-69,67458,4000,250,5178782489290.666,42332018372000,81139520224000,407964752483.2946,2549387027340.255,247702856021.65906


==> csvs/same_rank/c-69_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
c-69,67458,500,4.114814,4.496557,27.444624
c-69,67458,1000,5.483172,6.489857,61.951075
c-69,67458,2000,4.780672,8.90038,120.272652
c-69,67458,3000,8.092981,9.540226,213.965928
c-69,67458,4000,12.694191,16.604783,327.567964


==> csvs/same_rank/ct20stif_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
ct20stif,52329,500,0.00123578541008808,0.00123406484818254,0.00124120775736825
ct20stif,52329,1000,9.7410671132889e-4,9.7423933677848e-4,9.7325163817537e-4
ct20stif,52329,2000,7.4147848947382e-4,7.4200269885367e-4,7.3565941739998e-4
ct20stif,52329,3000,6.1585384302211e-4,6.1587683152481e-4,6.0872013083951e-4
ct20stif,52329,4000,5.2869056891035e-4,5.2859828486534e-4,5.1716459291686e-4


==> csvs/same_rank/ct20stif_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
ct20stif,52329,500,250,1800161777669.8333,3038594713150,5582556482000,289721799955.3922,514392243499.62036,155908571558.47565
ct20stif,52329,1000,250,1895893594978.1667,6131018426300,11355764464000,634937946060.7916,841706684745.4817,140684404477.04324
ct20stif,52329,2000,250,2253901404594.8335,12483352852600,23504134928000,201508393370.06897,942071013423.3212,114318590347.03334
ct20stif,52329,3000,250,2835718114211.5,19069003278900.004,36505111392000,61896873622.38482,325475579391.7481,121637529412.00148
ct20stif,52329,4000,250,3643443723828.167,25899969705200,50418693856000,20630877013.969597,191406294472.08514,123695208327.80305


==> csvs/same_rank/ct20stif_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
ct20stif,52329,500,6.213415,5.907155,35.806604
ct20stif,52329,1000,2.985951,7.284032,80.718005
ct20stif,52329,2000,11.185149,13.250968,205.602036
ct20stif,52329,3000,45.813592,58.588123,300.113884
ct20stif,52329,4000,176.601495,135.314096,407.60426


==> csvs/same_rank/g7jac200_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
g7jac200,59310,500,0.172875797317338,0.174903978284394,0.153524070923951
g7jac200,59310,1000,0.084070073534435,0.0863286300385895,0.0709784894504886
g7jac200,59310,2000,0.034948056470428,0.0363734174266326,0.0286826924653408
g7jac200,59310,3000,0.0176132637175399,0.0189474631022197,0.0148072562720101
g7jac200,59310,4000,0.00992779322264078,0.0107030615845597,0.00853859085496989


==> csvs/same_rank/g7jac200_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
g7jac200,59310,500,250,2234217756682.333,3899375399500,7155222200000,502058318633.1172,866053461714.8606,296227638509.34106
g7jac200,59310,1000,250,2342689898990.667,7859560799000,14525529400000,1017508368079.5676,2095273853466.5923,252343392494.88788
g7jac200,59310,2000,250,2748168508607.333,15968361598000,29941398800000,593086415162.9459,2680515953727.903,221616229087.95316
g7jac200,59310,3000,250,3406776218224,24338402397000.004,46307608200000,562036566653.881,1993224589570.6567,175388276239.87216
g7jac200,59310,4000,250,4320613027840.667,32981683196000,63684157600000,491922349670.808,2816852217777.8545,216328018227.8154


==> csvs/same_rank/g7jac200_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
g7jac200,59310,500,4.450116,4.502465,24.154472
g7jac200,59310,1000,2.302379,3.75109,57.562551
g7jac200,59310,2000,4.633673,5.957197,135.104721
g7jac200,59310,3000,6.061485,12.210567,264.029097
g7jac200,59310,4000,8.78312,11.708702,294.387006


==> csvs/same_rank/igbt3_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
igbt3,10938,500,250,327794399632.3333,137327750500,262405688000,324986516132.9447,157597101740.33292,37910529045.56822
igbt3,10938,1000,250,347987641940.6667,287093501000,570594376000,238395379035.1678,188035473423.25967,42581237682.96083
igbt3,10938,2000,250,424536651557.3333,629939002000,1354320752000,135914444859.78276,116388410213.16663,36769727078.48673
igbt3,10938,3000,250,551052361174,1040536503000.0001,2411179128000,63585867690.26724,198734741682.89322,30599328025.85204
igbt3,10938,4000,250,729634770790.6667,NA,NA,67220958635.253555,NA,NA


==> csvs/same_rank/kahan_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_sketch_cur,flops_svds,flops_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds,flop_rate_LUPP_iterative_cur
kahan,30000,250,250,498788000000,917031250000,NA,22427468572.57374,6350680874.70785,NA
kahan,30000,500,250,NA,NA,771771492307.3333,NA,NA,35668667906.6277
kahan,30000,1000,250,NA,NA,826752884615.6667,NA,NA,31186502996.936726
kahan,30000,2000,250,NA,NA,1032923494232.3333,NA,NA,41448708529.60563
kahan,30000,3000,250,NA,NA,1369121203849,NA,NA,33451505251.641285
kahan,30000,4000,250,NA,NA,1837446013465.6667,NA,NA,26173963661.71714


==> csvs/same_rank/mark3_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
mark3,64089,500,0.106553155729186,0.106466568147015,0.110297350696706
mark3,64089,1000,0.0460160553219223,0.0460405604940499,0.0482504793992459
mark3,64089,2000,0.0147642197887514,0.0147632717886312,0.0155869386878585
mark3,64089,3000,0.00563628001707202,0.00565275585161137,0.00584282485090042
mark3,64089,4000,0.00241604592826806,0.0024240585609077,0.00236410671586091


==> csvs/same_rank/mark3_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
mark3,64089,500,250,2562271076669.8335,4550463253150,8344227842000,393825233360.5437,623814547868.9169,196614863347.91852
mark3,64089,1000,250,2679464893978.1665,9166515506300,16920267184000,555679503417.4202,916230909019.6691,159174275450.04544
mark3,64089,2000,250,3117440703594.8335,18601387012600,34797780368000,487060612365.15875,1223312131885.3115,144256682171.87744
mark3,64089,3000,250,3828617413211.5,28316614518900.004,53692539552000,669865232044.5405,1318044233439.578,135096752331.56932
mark3,64089,4000,250,4815095022828.167,38324198025200,73664544736000,669516031196.7689,2959045415923.8657,138286658719.79803


==> csvs/same_rank/mark3_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
mark3,64089,500,6.506112,7.294577,42.439456
mark3,64089,1000,4.821961,10.004591,106.300262
mark3,64089,2000,6.400519,15.205757,241.221272
mark3,64089,3000,5.715504,21.483812,397.437678
mark3,64089,4000,25.963601,16.730171,92.837469


==> csvs/same_rank/randLOW_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
randLOW,30000,500,0.0330154345860447,0.0330672864832194,0.0340627029122249
randLOW,30000,1000,0.0216417199901862,0.0216084614942891,0.0223446313856603
randLOW,30000,2000,0.012780655590211,0.0127821768484041,0.0132035957821468
randLOW,30000,3000,0.00825794012792315,0.00826390292949913,0.00844987871520167
randLOW,30000,4000,0.00492922794773553,0.00492872292480766,0.0049331116623765


==> csvs/same_rank/randLOW_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
randLOW,30000,500,250,771771492307.3333,1005263500000,1861250000000,221099698592.94647,182171795708.6501,101020106325.52762
randLOW,30000,1000,250,826752884615.6667,2042027000000,3835000000000,151630558749.67477,201984446216.3185,94150846153.41747
randLOW,30000,2000,250,1032923494232.3333,4216054000000,8150000000000,111038267957.6941,238652139866.02368,102875627506.61516
randLOW,30000,3000,250,1369121203849,6534081000000.001,13005000000000,80025928902.40915,263385248553.14252,105017497828.952
randLOW,30000,4000,250,1837446013465.6667,9008108000000,18460000000000,63322314414.52817,170319047540.71738,107417745196.2054


==> csvs/same_rank/randLOW_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
randLOW,30000,500,3.490604,5.518217,18.42455
randLOW,30000,1000,5.452416,10.109823,40.732507
randLOW,30000,2000,9.30241,17.666106,79.221874
randLOW,30000,3000,17.10847,24.808075,123.836506
randLOW,30000,4000,29.017354,52.88961,171.852425


==> csvs/same_rank/temp/Low_Rank_PD_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
Low_Rank_PD,25000,500,4.665826753767635,4.52002227256315,0.795325617849443
Low_Rank_PD,25000,1000,4.558228503092035,5.072625257202516,0.572898456291905
Low_Rank_PD,25000,1500,2.9413337326749147,3.02918113936434,0.287324775502037
Low_Rank_PD,25000,2000,7.096335448012201e-4,0.001477609759506565,9.17570589956388e-6
Low_Rank_PD,25000,4000,7.03555861926824e-6,4.49128265941454e-5,2.27380082113448e-7


==> csvs/same_rank/temp/Low_Rank_PD_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
Low_Rank_PD,25000,500,47.846434,61.890359000000004,622.4520755
Low_Rank_PD,25000,1000,114.64018300000001,152.7490405,1037.5839315
Low_Rank_PD,25000,1500,152.65164149999998,342.8357915,1733.508555
Low_Rank_PD,25000,2000,220.849468,902.9077434999999,2586.9828845
Low_Rank_PD,25000,4000,381.786255,585.1060065,5132.100029


==> csvs/same_rank/temp/RandSVD_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
RandSVD,25000,500,3.593155023157345,3.565584522660945,0.519407825259204
RandSVD,25000,1000,3.147140896638705,3.07861229002284,0.250305887147103
RandSVD,25000,1500,2.0832028810545,2.2560548224696104,0.119806982358657
RandSVD,25000,2000,1.316743435537775,1.4191897481370401,0.0573216363452564
RandSVD,25000,4000,0.145899014963989,0.14399264436875298,0.00300875231331395


==> csvs/same_rank/temp/RandSVD_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
RandSVD,25000,500,43.246795500000005,46.6834825,433.253232
RandSVD,25000,1000,46.04388,41.102278999999996,801.44498
RandSVD,25000,1500,71.2935785,49.6956165,1128.5964844999999
RandSVD,25000,2000,125.05714,93.9077805,1655.3984255
RandSVD,25000,4000,30.0699635,278.1065195,2600.7581005


==> csvs/same_rank/temp/bcircuit_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
bcircuit,68902,500,0.18363346281355,0.183831396132043,0.188945700045753
bcircuit,68902,1000,0.1158182248441985,0.1158081864328715,0.118374113230676
bcircuit,68902,1500,0.1019115471247775,0.1018103314471395,0.103465850145347
bcircuit,68902,2000,0.0899224645033665,0.08984028089038154,0.0910188995942457
bcircuit,68902,4000,0.0592695076144225,0.0593076215617895,0.060794448043277


==> csvs/same_rank/temp/bcircuit_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
bcircuit,68902,500,33.751159,41.0958305,590.366896
bcircuit,68902,1000,36.2123265,64.31286399999999,1389.0958865
bcircuit,68902,1500,21.165077,140.45456000000001,1844.0482075
bcircuit,68902,2000,23.945432,46.694165,2787.7430830000003
bcircuit,68902,4000,30.756597499999998,61.612123,3927.858917


==> csvs/same_rank/temp/venkat01_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
venkat01,62424,500,0.30096896757424096,0.307118326367722,0.267767756700466
venkat01,62424,1000,0.148036718935838,0.15109386550659548,0.132585641834275
venkat01,62424,1500,0.08650258663740534,0.08786974646543311,0.0776336458789937
venkat01,62424,2000,0.05764199625699505,0.05869833098949315,0.0521319608339723
venkat01,62424,4000,0.0246976867706764,0.024998143177396348,0.0233842972123508


==> csvs/same_rank/temp/venkat01_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
venkat01,62424,500,28.0359415,30.640176500000003,408.745159
venkat01,62424,1000,49.739789,49.108083,868.3606460000001
venkat01,62424,1500,66.46257399999999,131.7766485,1335.6765565
venkat01,62424,2000,104.8828675,102.151763,1780.252172
venkat01,62424,4000,195.5055,82.544361,2815.223791


==> csvs/same_rank/venkat01_250_accuracy.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
venkat01,62424,500,0.300827781793097,0.307083226264306,0.267767756700466
venkat01,62424,1000,0.147701854347786,0.150624849109393,0.132585641834276
venkat01,62424,2000,0.0574771312144758,0.0588232450606928,0.0521319608339768
venkat01,62424,3000,0.0334842946370662,0.0339570405658026,0.0312415067803405
venkat01,62424,4000,0.024703377769467,0.0250143829694879,0.0233842972123634


==> csvs/same_rank/venkat01_250_flops.csv <==
mat_label,matrix_size,n_cols,block_size,flops_LUPP_iterative_cur,flops_LUPP_sketch_cur,flops_svds,flop_rate_LUPP_iterative_cur,flop_rate_LUPP_sketch_cur,flop_rate_svds
venkat01,62424,500,250,2445125901607.333,4317921444400,7919609552000,400813043310.55066,684059669275.3716,183756326726.68927
venkat01,62424,1000,250,2559281093915.667,8699766888800,16065203104000,240756252264.48926,720066003581.2242,184251444291.13608
venkat01,62424,2000,250,2985934903532.3335,17661229777600,33064342208000,114258208652.90742,756601521682.7496,198126676106.22888
venkat01,62424,3000,250,3678796613149,26896388666400.004,51057417312000,109937448831.70285,1022803428334.615,166080169450.15628
venkat01,62424,4000,250,4639966222765.667,36417243555200,70104428416000,69734092692.51825,998374066583.9249,176482631310.3474


==> csvs/same_rank/venkat01_250_time.csv <==
mat_label,matrix_size,n_cols,LUPP_iterative_cur,LUPP_sketch_cur,svds
venkat01,62424,500,6.100415,6.3122,43.098432
venkat01,62424,1000,10.630175,12.081902,87.191735
venkat01,62424,2000,26.13322,23.342842,166.884858
venkat01,62424,3000,33.462634,26.296733,307.426332
venkat01,62424,4000,66.537988,36.476552,397.231319


==> csvs/selection_methods/Chan_1000_50_med.csv <==
rank,lupp,qr,os,svd,svds
200,0.118541604120019,0.125073833669946,0.115239265473547,0.0645716354149248,0.0676646499696882
400,0.0819874795920048,0.0851706415824592,0.081666596283028,0.0532015109620497,0.056497026461964
600,0.0610343860494156,0.0611719742599804,0.0612532203138906,0.0427179397243058,0.0454417679635265
800,0.0409345680062824,0.0408223328310671,0.0409621884289341,0.0299666815710306,0.0318114146012669
1000,9.74937214142703e-12,7.82344538075174e-15,4.89071348850974e-15,0,3.05023307705009e-08


==> csvs/selection_methods/Low_Rank_PD_1000_50_med.csv <==
rank,lupp,qr,os,svd,svds
150,0.00374064987752714,0.0037070499024325,0.000717783939003712,0.000268546518642821,0.000293291593920947
350,0.000233953751459993,0.000208965461028836,5.75660460301891e-05,1.64536043483261e-05,1.80694761344202e-05
550,1.05429330341556e-05,1.13199321351569e-05,5.38675745982569e-06,9.81174038740396e-07,1.08057895539219e-06
750,5.57663375977761e-07,6.12412293590912e-07,4.29790303077728e-07,5.34253853577993e-08,5.88952298734447e-08
950,1.571160647063e-08,1.3125241504496e-08,1.44375269252287e-08,1.32053696842323e-09,1.51824546861813e-09


==> csvs/selection_methods/bayer08_3008_50_med.csv <==
rank,lupp,qr,os,svd,svds
200,4.75299801838983e-09,4.74557589233617e-09,8.5775746959378e-09,4.55224061963187e-09,4.71091805307628e-09
400,3.1436904148985e-09,3.17200886493158e-09,3.45296202598833e-09,2.21426825468265e-09,2.37009185006807e-09
600,2.18081656184942e-09,2.15866381028996e-09,2.82345087168704e-09,1.43948321855346e-09,1.559740319941e-09
800,1.04779786479476e-09,1.05819278663474e-09,2.13096067541824e-09,7.88656131556183e-10,8.74298618207603e-10
1000,5.11214054906437e-10,5.47364179233755e-10,1.39761001151081e-09,3.50349559219275e-10,3.83760537191972e-10
1200,2.34304723094604e-10,2.37110843998085e-10,7.80167052813898e-10,1.27843339211125e-10,1.44754935899921e-10


==> csvs/selection_methods/circul_1000_50_med.csv <==
rank,lupp,qr,os,svd,svds
150,0.129452170682502,0.149295542791314,0.114016846796691,0.0445630382895435,0.0468243944921787
350,0.0780722114886011,0.101879749589223,0.0648732024856149,0.0278924561329459,0.0297654580239304
550,0.0480882247009561,0.0644071643015974,0.0431645949052885,0.0201787925723813,0.0220569317680662
750,0.0290126117308533,0.0336047800079532,0.0284390905441469,0.0140526323345169,0.0156283903671714
950,0.0122382459448318,0.0122382459448318,0.0122382459448318,0.00612544356425431,0.00681012504265417


==> csvs/selection_methods/forythe_1000_50_med.csv <==
rank,lupp,qr,os,svd,svds
150,0.921873011780825,0.921873011780825,0.921873011780825,0.921873011780825,0.921873011780805
350,0.806008467480119,0.806008467480119,0.806008467480119,0.806008467480119,0.806008467480127
550,0.670409911508958,0.670409911508958,0.670409911508958,0.670409911508958,0.670409911508946
750,0.499248684774681,0.499248684774681,0.499248684774681,0.499248684774681,0.499248684774679
950,0.221470199008916,0.221470199008916,0.223718685071341,0.221470199008916,0.221470199008913


==> csvs/selection_methods/grcar_1000_50_med.csv <==
rank,lupp,qr,os,svd,svds
100,1.02142703578345,1.00235222162356,1.03187100550014,0.889884577381226,0.903465642036641
300,0.9234480991613,0.882825755715173,0.981552065385151,0.643659529159754,0.69366096970898
500,0.788820170390315,0.765307789332049,0.848884039774282,0.456672065117621,0.500721019802381
700,0.61416513536416,0.598693964130948,0.652968381118497,0.288393956810627,0.328142735855561
900,0.342477258665266,0.341259351929083,0.350856499143681,0.135876813739113,0.159835755367761


==> csvs/selection_methods/lehmer_1000_50_med.csv <==
rank,lupp,qr,os,svd,svds
150,0.00100046925907583,0.000991801361743951,0.00105738524547869,0.000433939633625714,0.00046515861276239
350,0.000238590268978354,0.000231542242902562,0.000279617689551398,0.000114107754960305,0.000122778139100162
550,9.68040073458227e-05,9.44230135290986e-05,0.000118660615585738,5.03930005326089e-05,5.47276029839948e-05
750,4.50402072052236e-05,4.33139716390903e-05,5.36940608326522e-05,2.39579593184253e-05,2.64948727931251e-05
950,1.42151358711958e-05,1.37748542204163e-05,1.56047145167408e-05,7.16476667831549e-06,8.52905474964624e-06


==> csvs/selection_methods/randsvd_6000_250_clean.csv <==
rank,lupp,os,qr,svd,svds
500,0.5,0.57,0.48,0.0463,0.04639
1000,0.05,0.05,0.04,0.00215,0.00215
1500,0.0032,0.0037,0.003,9.98E-05,1E-04
2000,1.98E-04,2.21E-04,1.9E-04,4.63E-06,5.0899E-06
2500,1.19E-05,1.33E-05,1.1E-05,2.15E-07,3.08E-07
3000,6.54E-07,7E-07,6.09E-07,9.97E-09,nan
3500,3.36E-08,3.96E-08,3.33E-08,4.625E-10,nan
4000,1.93E-09,2.09E-09,1.76E-09,2.14E-11,nan
4500,1.03E-10,1.12E-10,9.61E-11,9.95E-13,nan
5000,7.1758E-12,5.74E-12,5.31E-12,4.6195E-14,nan

==> csvs/selection_methods/wilkinson_1000_100_med.csv <==
rank,lupp,qr,os,svd,svds
200,0.738496481741088,0.726758452795294,0.790366482230935,0.71553297378714,0.760520447961444
400,0.486077520152213,0.472160267285583,0.559380905600457,0.464752017006719,0.515464232826897
600,0.264649834724715,0.258748955510893,0.316510403508894,0.252978516042324,0.286104884908201
800,0.0947566263186961,0.0919437994687045,0.113445279249909,0.0894405735716086,0.101867472910649
1000,2.29790423444104e-16,7.61024845644011e-16,1.69219629434995e-15,0,5.30587446158445e-15


==> csvs/synthetic/Cauchy_30000_10_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20


==> csvs/synthetic/Cauchy_30000_10_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-5,4.35795921936616e-7,4.07807910881909e-7,0
1e-5,4.13839843697555e-7,8.23657468328173e-7,0
1e-5,9.26418779544891e-7,3.04777266129666e-7,0
1e-5,1.86732275200176e-6,3.78431287444219e-7,0
1e-5,5.28804806953641e-7,9.01301955618744e-7,0
1e-5,2.3543392932933e-7,4.53686477709166e-7,0
1e-5,7.68556131478467e-7,1.5795922306129e-6,0
1e-5,4.77348521659506e-7,1.81959450826332e-7,0
1e-5,2.09558325716792e-6,5.49587058758824e-7,0
1e-5,4.64063530822685e-7,5.88905334674185e-7,0


==> csvs/synthetic/Cauchy_30000_10_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-5,3.124693,1.624587,2.672121
1e-5,0.373641,0.242193,2.16222
1e-5,0.366238,0.258541,2.36721
1e-5,0.393895,0.21475,2.3108
1e-5,0.257573,0.249711,2.538656
1e-5,0.341416,0.233037,2.005566
1e-5,0.299449,0.244406,2.527071
1e-5,0.287443,0.226884,2.494168
1e-5,0.218304,0.253518,2.655784
1e-5,0.312535,0.297615,2.163482


==> csvs/synthetic/Hilbert_30000_10_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20
1e-5,20,20,20


==> csvs/synthetic/Hilbert_30000_10_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-5,6.92345690024167e-7,9.44142633110734e-7,5.34475370102986e-8
1e-5,2.06850384871714e-6,5.30184282048717e-7,5.34475370102986e-8
1e-5,5.74616129751402e-7,6.7175449819533e-7,5.34475370102986e-8
1e-5,2.28192995167286e-6,1.153495064895e-6,5.34475370102986e-8
1e-5,6.57079773616265e-7,6.84194256838202e-7,5.34475370102986e-8
1e-5,8.12716908103775e-7,2.07767211937853e-7,5.34475370102986e-8
1e-5,8.36656240938233e-7,5.7220135586693e-7,5.34475370102986e-8
1e-5,1.33585255625338e-6,1.46477215744263e-6,5.34475370102986e-8
1e-5,1.23321351485843e-6,3.20744480709671e-6,5.34475370102986e-8
1e-5,4.1835176096366e-7,2.80992397775742e-7,5.34475370102986e-8


==> csvs/synthetic/Hilbert_30000_10_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-5,2.155796,3.945997,2.025467
1e-5,0.213217,0.208404,1.998599
1e-5,0.295374,0.220161,2.013552
1e-5,0.29745,0.201392,2.516613
1e-5,0.370776,0.240458,2.501375
1e-5,0.317236,0.203563,2.4045010000000002
1e-5,0.319354,0.254593,2.57597
1e-5,0.315535,0.234628,2.299701
1e-5,0.277383,0.268226,2.16796
1e-5,0.251336,0.232679,2.156709


==> csvs/synthetic/Low_Rank_20000_200_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000
1e-5,2000,2000,2000,2000


==> csvs/synthetic/Low_Rank_20000_200_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
1e-5,9.30302729135454e-14,9.20970786612042e-14,5.800995211246031e-14,5.0686390633415805e-15
1e-5,9.69906299748749e-14,9.410352270141711e-14,6.48483691074558e-14,5.0686390633415805e-15
1e-5,8.4917549787539e-14,9.1215056723647e-14,6.20173075260571e-14,5.0686390633415805e-15
1e-5,9.27169870703436e-14,1.05134572305628e-13,5.79834408615525e-14,5.0686390633415805e-15
1e-5,9.472630221467921e-14,9.239051916452641e-14,5.68814224629337e-14,5.0686390633415805e-15
1e-5,9.43226651700362e-14,9.57892825342002e-14,5.76040992259802e-14,5.0686390633415805e-15
1e-5,1.03356541992439e-13,8.96219679421849e-14,6.12945611351513e-14,5.0686390633415805e-15
1e-5,9.779986783618321e-14,9.116257227613261e-14,5.97668061371295e-14,5.0686390633415805e-15
1e-5,1.03108641960577e-13,1.00976484971468e-13,6.01873150432837e-14,5.0686390633415805e-15
1e-5,8.9472241810001e-14,8.95580557927326e-14,5.67867232775617e-14,5.0686390633415805e-15


==> csvs/synthetic/Low_Rank_20000_200_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
1e-5,58.506757,16.093269,39.304273,153.44032
1e-5,45.02347,25.895053,55.856831,185.459449
1e-5,49.643312,36.818582,64.687024,195.897766
1e-5,39.359097,59.945449000000004,67.716906,194.023106
1e-5,39.641707,12.236673,69.192872,196.031168
1e-5,62.178826,12.939828,66.931516,205.868364
1e-5,15.421302,12.747491,66.916366,210.927553
1e-5,16.319375,13.177354,69.20385,204.548106
1e-5,52.436511,12.703427,62.066465,183.281849
1e-5,16.137677,13.041667,63.345092,216.776293


==> csvs/synthetic/Low_Rank_30000_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-6,2000,2000,2000
1e-6,2000,2000,2000
1e-6,2000,2000,2000
1e-6,2000,2000,2000
1e-6,2000,2000,2000
1e-6,2000,2000,2000
1e-6,2000,2000,2000
1e-6,2000,2000,2000
1e-6,2000,2000,2000
1e-6,2000,2000,2000


==> csvs/synthetic/Low_Rank_30000_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-6,8.24060225398499e-14,8.514029577175e-14,4.67650911665305e-15
1e-6,1.00740419954548e-13,9.34654445557254e-14,4.67650911665305e-15
1e-6,9.4385411115121e-14,1.00347969489163e-13,4.67650911665305e-15
1e-6,9.968919107818431e-14,1.00832734235662e-13,4.67650911665305e-15
1e-6,9.576573556880081e-14,9.14029661969814e-14,4.67650911665305e-15
1e-6,9.76547410619508e-14,9.97415165032482e-14,4.67650911665305e-15
1e-6,9.79949524374847e-14,8.74318059378557e-14,4.67650911665305e-15
1e-6,9.85794098290598e-14,9.90397404010735e-14,4.67650911665305e-15
1e-6,9.543512818182541e-14,9.622327876485411e-14,4.67650911665305e-15
1e-6,9.45251673279688e-14,9.4631403965152e-14,4.67650911665305e-15


==> csvs/synthetic/Low_Rank_30000_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
1e-6,15.185889,13.643015,119.994021
1e-6,14.435728,13.055331,116.959825
1e-6,13.8213,13.232543,107.037014
1e-6,14.854337,12.802583,99.09808
1e-6,15.387997,13.161471,91.308397
1e-6,15.760493,13.11513,76.888942
1e-6,15.875611,12.88316,74.410958
1e-6,16.298605,12.432776,75.667244
1e-6,15.646466,12.773333,71.898285
1e-6,14.645589,12.814257,72.865866


==> csvs/synthetic/Low_Rank_PD_20000_200_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
0.001,800,1200,1000,800
0.001,800,1200,1000,800
0.001,800,1200,1000,800
0.001,800,1200,1000,800
0.001,800,1200,1200,800
0.001,800,1400,1200,800
0.001,800,1200,1000,800
0.001,800,1200,1000,800
0.001,800,1200,1200,800
0.001,800,1000,1000,800


==> csvs/synthetic/Low_Rank_PD_20000_200_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
0.001,0.00195702339513695,1.696185017223e-4,3.5833863787198e-4,1.91342391867266e-5
0.001,0.00166489892332281,2.8134652956632e-4,3.0406374833844e-4,1.91342391867266e-5
0.001,0.00201014423172673,2.4056732632474e-4,3.321697436015e-4,1.91342391867266e-5
0.001,7.9622438310034e-4,3.4217065738958e-4,2.5260903625884e-4,1.91342391867266e-5
0.001,0.00175063134230234,1.8667351497713e-4,1.5097064618353e-4,1.91342391867266e-5
0.001,0.00159189967866402,8.97758540526408e-5,1.2802805838763e-4,1.91342391867266e-5
0.001,0.00125579202011786,1.9069660893237e-4,2.3443605947984e-4,1.91342391867266e-5
0.001,0.00134676388163864,2.6100157917338e-4,1.4325886999916e-4,1.91342391867266e-5
0.001,0.00169855093094718,2.6487138181875e-4,2.0507527183747e-4,1.91342391867266e-5
0.001,0.00199776825952849,2.9365021060259e-4,2.8508197522191e-4,1.91342391867266e-5


==> csvs/synthetic/Low_Rank_PD_20000_200_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
0.001,34.231666,28.124799,71.102759,225.817975
0.001,22.310047,22.868095,70.493975,274.728927
0.001,11.086676,30.984616,50.735168,296.992246
0.001,24.004672,25.968822,51.994462,263.823545
0.001,24.417603,25.639704,75.229487,273.418631
0.001,9.737314,23.230791,39.121467,337.391553
0.001,18.018841,4.302362,36.73778,297.025456
0.001,11.498475,4.418273,28.066988,272.128378
0.001,19.613243,4.391249,45.601883,267.194404
0.001,14.79762,3.179044,40.705937,228.511157


==> csvs/synthetic/Low_Rank_PD_30000_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.02,2500,2000,2500
0.02,2500,2000,2500
0.02,2500,2000,2500
0.02,2500,2000,2500
0.02,2500,2000,2500
0.02,2500,2000,2500
0.02,2500,2000,2500
0.02,2500,2000,2500
0.02,2500,2000,2500
0.02,2500,2000,2500


==> csvs/synthetic/Low_Rank_PD_30000_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.02,0.00101784382976204,0.0015126851312392,5.76454773061188e-6
0.02,0.00108939073930599,0.00115228229913872,5.76454773061188e-6
0.02,0.00122305665933326,0.00159204805111401,5.76454773061188e-6
0.02,0.00126765410782128,0.00122120086347102,5.76454773061188e-6
0.02,0.00103139460103166,0.00201788070407404,5.76454773061188e-6
0.02,0.00121020174758002,0.00100451678919985,5.76454773061188e-6
0.02,0.00104141425411467,0.00115859956893408,5.76454773061188e-6
0.02,0.00105637114829343,0.00216856638158407,5.76454773061188e-6
0.02,0.0010161079413202,0.00221319222893071,5.76454773061188e-6
0.02,0.00128235161257416,0.00133226148704459,5.76454773061188e-6


==> csvs/synthetic/Low_Rank_PD_30000_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.02,38.728143,19.995006,78.371752
0.02,40.6123,17.511186,120.56131
0.02,36.11842,20.507685,172.056761
0.02,39.75714,19.7249,213.272184
0.02,39.287586,18.840687,180.009897
0.02,39.224128,17.896176,204.350535
0.02,33.934853,19.521415,190.01755
0.02,39.110578,18.366365,177.008441
0.02,39.504062,19.059175,179.411635
0.02,37.357979,18.708682,193.406578


==> csvs/synthetic/Low_Rank_PD_50000_250_0_n_cols.csv <==
threshold


==> csvs/synthetic/Low_Rank_PD_50000_250_0_overall_accuracy.csv <==
threshold


==> csvs/synthetic/Low_Rank_PD_50000_250_0_time.csv <==
threshold


==> csvs/synthetic/RandSVD_10000_200_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
1e-5,3200,4800,4600,3200
1e-5,3200,4800,4800,3200
1e-5,3200,4800,4600,3200
1e-5,3200,4800,4600,3200
1e-5,3200,4800,4600,3200
1e-5,3200,4800,4600,3200
1e-5,3200,4800,4800,3200
1e-5,3200,4800,4800,3200
1e-5,3200,4800,4600,3200
1e-5,3200,4800,4600,3200


==> csvs/synthetic/RandSVD_10000_200_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
1e-5,5.1635414409633e-4,2.10808803881677e-6,3.02030980559559e-6,8.28452272510942e-6
1e-5,5.0107248609639e-4,2.09405328476572e-6,1.56409389670696e-6,8.28452272510942e-6
1e-5,4.9343129041504e-4,2.12559676635301e-6,3.02915422479554e-6,8.28452272510942e-6
1e-5,5.0738170050757e-4,2.10036715230311e-6,3.08910241459295e-6,8.28452272510942e-6
1e-5,5.5036136374024e-4,2.24229676558535e-6,2.97767687368068e-6,8.28452272510942e-6
1e-5,5.0868196962056e-4,2.17186269128269e-6,3.0421236095006e-6,8.28452272510942e-6
1e-5,5.1842321599826e-4,2.10037119705314e-6,1.46891337405585e-6,8.28452272510942e-6
1e-5,5.3246485311282e-4,2.08085482062128e-6,1.52238518457842e-6,8.28452272510942e-6
1e-5,4.8399690951998e-4,2.13727531923404e-6,3.14686609369074e-6,8.28452272510942e-6
1e-5,6.3168878973364e-4,2.25699875525196e-6,3.05429361217142e-6,8.28452272510942e-6


==> csvs/synthetic/RandSVD_10000_200_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,QRPP_iterative_cur,svds
1e-5,67.903836,76.803744,204.713588,361.166845
1e-5,74.523877,74.276294,166.989761,392.072715
1e-5,52.863581,92.904093,138.80761,327.324848
1e-5,39.81016,62.792744,166.550369,309.29494
1e-5,69.16145,69.624088,159.784746,272.059359
1e-5,69.964526,88.062594,162.894077,229.878029
1e-5,68.744427,58.924999,190.532234,292.687027
1e-5,97.179022,67.455292,181.619399,364.418126
1e-5,76.805993,71.774175,211.097491,396.049889
1e-5,70.535812,75.686352,169.125935,404.911566


==> csvs/synthetic/RandSVD_30000_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.005,4750,8000,4750
0.005,4750,8000,4750
0.005,4750,8250,4750
0.005,4750,8250,4750
0.005,4750,8250,4750
0.005,4750,8000,4750
0.005,4750,8000,4750
0.005,4750,8000,4750
0.005,4750,8000,4750
0.005,4750,8250,4750


==> csvs/synthetic/RandSVD_30000_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.005,0.169309954673066,0.00493411365816324,0.00320522596959351
0.005,0.162797962223522,0.0047308170407791,0.00320522596959351
0.005,0.163673256203092,0.00382314611804827,0.00320522596959351
0.005,0.164270026168746,0.00371828522489253,0.00320522596959351
0.005,0.167796762495325,0.00416839064925303,0.00320522596959351
0.005,0.175314802591736,0.00479734082783005,0.00320522596959351
0.005,0.167508008712982,0.0048966719945,0.00320522596959351
0.005,0.159547848857723,0.00479518278578187,0.00320522596959351
0.005,0.159734950334243,0.0050463256608377,0.00320522596959351
0.005,0.172597702737032,0.00378567319811652,0.00320522596959351


==> csvs/synthetic/RandSVD_30000_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.005,59.958609,220.573942,465.846218
0.005,52.790577,215.02833,443.907695
0.005,59.745077,237.517267,407.711554
0.005,60.789876,250.610067,435.536903
0.005,57.140565,246.640885,429.951392
0.005,52.388827,222.458313,433.936912
0.005,57.083377,223.052364,387.595946
0.005,57.819499,226.872055,415.019294
0.005,39.89732,227.191686,444.487773
0.005,39.75058,236.59177,403.844837


==> csvs/synthetic/TSOPF_76216_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.1,250,250,250
0.1,250,250,250
0.1,250,250,250
0.1,250,250,250
0.1,250,250,250
0.1,250,250,250
0.1,250,250,250
0.1,250,250,250
0.1,250,250,250
0.1,250,250,250


==> csvs/synthetic/TSOPF_76216_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.1,0.0395075861509297,0.0395297596314743,0.0394749649847665
0.1,0.0395378672319231,0.0395937710863429,0.0394749649847665
0.1,0.0395450275063231,0.0395623257512223,0.0394749649847665
0.1,0.0395661645404465,0.0395611709380702,0.0394749649847665
0.1,0.0395459074944259,0.0395316970199714,0.0394749649847665
0.1,0.0395761128618959,0.039606928795041,0.0394749649847665
0.1,0.0395524749078378,0.039621562789547,0.0394749649847665
0.1,0.0395317638666028,0.0395958131809722,0.0394749649847665
0.1,0.0395581402105074,0.0395235174754985,0.0394749649847665
0.1,0.0395970267766328,0.0395812977818146,0.0394749649847665


==> csvs/synthetic/TSOPF_76216_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.1,1.288301,1.213214,3.092262
0.1,2.009886,1.206886,3.294375
0.1,1.597178,1.283581,3.924358
0.1,1.647472,1.279061,3.705824
0.1,1.763148,1.396112,6.624093
0.1,1.116271,1.272988,7.770934
0.1,0.864575,1.135433,10.861259
0.1,1.089691,1.512141,10.422607
0.1,0.906372,1.2194,10.002248
0.1,0.831818,1.241351,11.038042


==> csvs/synthetic/bayer01_57735_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
5e-4,4000,3500,4000
5e-4,4000,3250,4000
5e-4,4000,3250,4000
5e-4,4000,3250,4000
5e-4,4000,3250,4000
5e-4,4000,3000,4000
5e-4,4000,3250,4000
5e-4,4000,3000,4000
5e-4,4000,3250,4000
5e-4,4000,3750,4000


==> csvs/synthetic/bayer01_57735_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
5e-4,4.6594317427321e-4,4.900046485627e-4,4.6691793233554e-4
5e-4,4.6594320493158e-4,5.0160273564203e-4,4.6691793233554e-4
5e-4,4.6594318439207e-4,5.0160277896144e-4,4.6691793233554e-4
5e-4,4.6594308497766e-4,5.0160269922523e-4,4.6691793233554e-4
5e-4,4.6594319799541e-4,5.0160269216272e-4,4.6691793233554e-4
5e-4,4.659432311228e-4,5.1293866819183e-4,4.6691793233554e-4
5e-4,4.659431304517e-4,5.0160284755355e-4,4.6691793233554e-4
5e-4,4.6595109001344e-4,5.1293865973756e-4,4.6691793233554e-4
5e-4,4.659432792776e-4,5.016027754768e-4,4.6691793233554e-4
5e-4,4.6594313196133e-4,4.7812525535587e-4,4.6691793233554e-4


==> csvs/synthetic/bayer01_57735_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
5e-4,17.574747,7.509951,105.077561
5e-4,18.173888,6.973881,178.632015
5e-4,17.021505,7.073533,167.026452
5e-4,17.470844,6.907436,177.109123
5e-4,17.767959,7.006287,170.273231
5e-4,17.981702,5.825688,163.698583
5e-4,17.800012,5.931486,177.189225
5e-4,16.387379,5.7754200000000004,164.544073
5e-4,14.992259,6.186621,172.281631
5e-4,16.856767,7.335401,172.937276


==> csvs/synthetic/c-67_57975_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.01,1500,1500,1500
0.01,1500,1500,1500
0.01,1500,1500,1500
0.01,1500,1500,1500
0.01,1500,1500,1500
0.01,1500,1500,1500
0.01,1500,1500,1500
0.01,1500,1500,1500
0.01,1500,1500,1500
0.01,1500,1500,1500


==> csvs/synthetic/c-67_57975_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.01,4.6668392381635e-4,4.6706758701117e-4,4.686801813513e-4
0.01,4.6666184331199e-4,4.6688754422573e-4,4.686801813513e-4
0.01,4.6688534520751e-4,4.6670416839848e-4,4.686801813513e-4
0.01,4.6678128037822e-4,4.6644956871254e-4,4.686801813513e-4
0.01,4.6724282373333e-4,4.6709087820778e-4,4.686801813513e-4
0.01,4.682946191999e-4,4.6719449361822e-4,4.686801813513e-4
0.01,4.6744091885118e-4,4.664751391089e-4,4.686801813513e-4
0.01,4.6785361385627e-4,4.6677951654835e-4,4.686801813513e-4
0.01,4.6677578877821e-4,4.6720320406261e-4,4.686801813513e-4
0.01,4.6798111843177e-4,4.6659227225973e-4,4.686801813513e-4


==> csvs/synthetic/c-67_57975_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.01,4.315006,2.679911,21.722341
0.01,4.086986,2.729931,36.045512
0.01,4.042916,2.746237,41.789878
0.01,4.361484,2.634988,42.584439
0.01,4.610234,2.668349,41.39884
0.01,3.824973,2.678736,46.393079
0.01,3.728793,2.68817,42.170925
0.01,3.635539,2.73819,44.705688
0.01,3.680612,2.80309,37.133437
0.01,3.682234,2.687157,35.390461


==> csvs/synthetic/c-69_67458_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.002,4000,3250,4000
0.002,4000,3250,4000
0.002,4000,3250,4000
0.002,4000,3250,4000
0.002,4000,3250,4000
0.002,4000,3250,4000
0.002,4000,3250,4000
0.002,4000,3250,4000
0.002,4000,3250,4000
0.002,4000,3250,4000


==> csvs/synthetic/c-69_67458_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.002,0.00173084550047517,0.00189661865346032,0.00136930811205546
0.002,0.00170071520425908,0.00188732473504944,0.00136930811205546
0.002,0.00172027040670109,0.00189630642626564,0.00136930811205546
0.002,0.00172212229638636,0.00188248899507271,0.00136930811205546
0.002,0.001716685964632,0.0018956383777128,0.00136930811205546
0.002,0.00171130045283034,0.00189856056036389,0.00136930811205546
0.002,0.00170657351663731,0.00188606294528514,0.00136930811205546
0.002,0.0017407381563991,0.00189441583576803,0.00136930811205546
0.002,0.00172218637766708,0.00190666329254593,0.00136930811205546
0.002,0.00173979413656383,0.00191124521694249,0.00136930811205546


==> csvs/synthetic/c-69_67458_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.002,15.069157,6.782202,178.616141
0.002,15.754146,6.53249,306.898423
0.002,16.290116,6.366614,328.068444
0.002,16.049843,6.475494,318.524291
0.002,14.656581,6.556461,243.692049
0.002,16.0323,6.397837,225.756446
0.002,12.89663,6.492149,156.665407
0.002,14.204937,6.580423,154.305017
0.002,15.821795,6.738366,161.305209
0.002,14.638711,6.427212,164.511151


==> csvs/synthetic/ct20stif_52329_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
7e-4,2750,2500,2750
7e-4,2750,2500,2750
7e-4,2750,2500,2750
7e-4,2750,2500,2750
7e-4,2750,2500,2750
7e-4,2750,2250,2750
7e-4,2750,2500,2750
7e-4,2750,2500,2750
7e-4,2750,2250,2750
7e-4,2750,2250,2750


==> csvs/synthetic/ct20stif_52329_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
7e-4,6.4201932597412e-4,6.7127483050063e-4,6.3607459316329e-4
7e-4,6.4303756765067e-4,6.707465339809e-4,6.3607459316329e-4
7e-4,6.4201028222042e-4,6.7119967190339e-4,6.3607459316329e-4
7e-4,6.4177140009749e-4,6.7080084576794e-4,6.3607459316329e-4
7e-4,6.4202690013977e-4,6.717468156619e-4,6.3607459316329e-4
7e-4,6.42521204464e-4,7.0504574015618e-4,6.3607459316329e-4
7e-4,6.4279609299154e-4,0.00067067207533075995,6.3607459316329e-4
7e-4,6.4149069186468e-4,6.7114336770687e-4,6.3607459316329e-4
7e-4,6.4188164235503e-4,7.0468066060595e-4,6.3607459316329e-4
7e-4,6.4280983335415e-4,7.0434356232339e-4,6.3607459316329e-4


==> csvs/synthetic/ct20stif_52329_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
7e-4,24.525947,16.771355,117.424724
7e-4,19.265666,17.858082,164.492907
7e-4,18.79756,17.923456,169.711255
7e-4,18.078886,17.849826,166.400816
7e-4,18.465711,16.429646,164.025669
7e-4,18.926931,10.409364,184.782068
7e-4,18.423943,16.185174,165.900802
7e-4,15.986806,20.957875,156.413877
7e-4,15.441705,13.38785,113.010447
7e-4,15.151384,9.716231,117.725592


==> csvs/synthetic/g7jac200_59310_250_0_n_cols.csv <==
threshold


==> csvs/synthetic/g7jac200_59310_250_0_overall_accuracy.csv <==
threshold


==> csvs/synthetic/g7jac200_59310_250_0_time.csv <==
threshold


==> csvs/synthetic/mark3_64089_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.05,1250,1000,1250
0.05,1250,1000,1250
0.05,1250,1000,1250
0.05,1250,1000,1250
0.05,1250,1000,1250
0.05,1250,1000,1250
0.05,1250,1000,1250
0.05,1250,1000,1250
0.05,1250,1000,1250
0.05,1250,1000,1250


==> csvs/synthetic/mark3_64089_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.05,0.0333140395479308,0.0461605678755627,0.03512423009259
0.05,0.0332785231938594,0.0461988371500521,0.03512423009259
0.05,0.0332292075942949,0.0458814829680128,0.03512423009259
0.05,0.0331630210404107,0.046064360103888,0.03512423009259
0.05,0.0332290185163854,0.0460072225655491,0.03512423009259
0.05,0.0333167158124831,0.0458474189462063,0.03512423009259
0.05,0.033384599617667,0.0460169934010797,0.03512423009259
0.05,0.0333795446923677,0.0459566653770334,0.03512423009259
0.05,0.0333988054911507,0.0459388522087346,0.03512423009259
0.05,0.0332707718287241,0.0458441754192205,0.03512423009259


==> csvs/synthetic/mark3_64089_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.05,7.041004,2.682626,37.617826
0.05,6.806673,2.521429,52.588335
0.05,8.489956,2.575148,58.150198
0.05,8.49797,2.534679,51.667577
0.05,6.03091,2.517374,54.700434
0.05,8.932005,2.47607,58.568
0.05,8.867703,2.527028,56.123567
0.05,4.245997,2.719617,58.034601
0.05,4.150861,2.947546,59.812849
0.05,5.514528,2.560626,48.916227


==> csvs/synthetic/randLOW_70000_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.005,4000,3500,4000
0.005,4000,3500,4000
0.005,4000,3500,4000
0.005,4000,3500,4000
0.005,4000,3500,4000
0.005,4000,3500,4000
0.005,4000,3500,4000
0.005,4000,3500,4000
0.005,4000,3500,4000
0.005,4000,3500,4000


==> csvs/synthetic/randLOW_70000_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.005,5.25616446042127e-16,0.00461527580815961,0
0.005,1.27287558892576e-15,0.00462740863180532,0
0.005,1.0720560861934e-15,0.00461894351541244,0
0.005,1.24657607183184e-15,0.00461847973333078,0
0.005,1.19909153796011e-15,0.0046058417654821,0
0.005,1.3723355349703802e-15,0.00462733374089888,0
0.005,1.0909326276558102e-15,0.00462292290779056,0
0.005,8.42167125139698e-16,0.00462987950315245,0
0.005,1.83436926618608e-15,0.00462808738356013,0
0.005,6.149878487838879e-16,0.00462046640133325,0


==> csvs/synthetic/randLOW_70000_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.005,73.363711,50.589149,460.937292
0.005,82.157212,48.353726,437.732618
0.005,77.405576,46.883986,430.566069
0.005,77.897008,43.578206,391.495404
0.005,71.572744,45.668944,443.881217
0.005,70.808697,44.81111,441.578228
0.005,76.733941,45.400103,456.698066
0.005,76.043979,42.245445,447.387923
0.005,77.808711,48.480523,436.754882
0.005,69.866087,44.841112,403.312116


==> csvs/synthetic/venkat01_62424_250_0_n_cols.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.1,1500,1500,1500
0.1,1500,1500,1500
0.1,1500,1500,1500
0.1,1500,1500,1500
0.1,1500,1500,1500
0.1,1500,1500,1500
0.1,1500,1500,1500
0.1,1500,1500,1500
0.1,1500,1500,1500
0.1,1500,1500,1500


==> csvs/synthetic/venkat01_62424_250_0_overall_accuracy.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.1,0.0879921414279056,0.0866897568437137,0.077633645878993
0.1,0.0877473515029606,0.0865634211304674,0.077633645878993
0.1,0.0884560572868492,0.0865370405789806,0.077633645878993
0.1,0.087917339205868,0.0864823503546645,0.077633645878993
0.1,0.0882883272822672,0.0865261835720918,0.077633645878993
0.1,0.0882026420996687,0.0863749826286154,0.077633645878993
0.1,0.0890072653371878,0.0864521320062866,0.077633645878993
0.1,0.0884761927283589,0.0863324289538937,0.077633645878993
0.1,0.0885021788916055,0.0864953918578167,0.077633645878993
0.1,0.088344947538364,0.0865983145220267,0.077633645878993


==> csvs/synthetic/venkat01_62424_250_0_time.csv <==
threshold,LUPP_sketch_cur,LUPP_iterative_cur,svds
0.1,12.087167,11.035178,28.045143
0.1,12.685863,11.011144,29.269288
0.1,9.870356,11.469737,56.499631
0.1,13.260685,9.170994,66.890836
0.1,12.284491,8.365591,74.931697
0.1,9.730741,8.675243,72.395717
0.1,12.277899,12.755052,78.397154
0.1,10.302117,11.988672,70.041686
0.1,8.839885,12.02965,77.420307
0.1,10.90808,10.267501,77.562063


==> plots/same_rank/big_mawi.csv <==
rank,time_icur,res_icur,time_slu,res_slu,time_svd,res_svd,matrix_size,n_cols,block_size,flops_icur,flops_slu,flops_svd,flop_rate_svd,flop_rate_slu,flop_rate_icur
100,58.1881,0.1683,59.5183,0.1715,252.0127,0.1693,18571154,100,50,37938230597994690,75875680492661392,137957332905166400,547422145412379.6,1274829430488797.2,651992943539910.9
200,109.643,0.0729,103.94,0.0735,532.34,0.0737,18571154,200,50,37939586294109150,1.5175210384348278e+17,275917265831892800,518310226231154.5,1459997150697352.2,346028349225296.2
450,309.43,0.0226,233.53,0.0238,1263.4,0.0225,18571154,450,50,37946388005472184,341446412303736300,620828473636783900,491395024249472.7,1462109417649708,122633190076825.72
900,732.7156,0.0078,521.26,0.0079,2855.8,0.0076,18571154,900,50,37970916070002384,682907868335712600,1241709601962657300,434802717964373.25,1310109865202994,51822175029441.69
1800,1894,0.0028,,,,,18571154,1800,50,38067357818044536,,,,,20098921762431.117
3600,4429,0.0042,,,,,18571154,3600,50,38449789148205850,,,,,8681370320209.042
7200,12035,8.7677e-4,,,,,18571154,7200,50,39972886010036464,,,,,3321386457003.4453

